Unveiling the structural content of NGC 6357 via kinematics and NIR variability

NGC 6357, a star-forming complex at $\sim 1.7$ kpc from the Sun, contains giant molecular clouds and three prominent star clusters alongside with HII regions, very massive stars and thousands of young stellar objects in different evolutionary stages. We present a combined infrared kinematic and time domain study of the line of sight towards this region enabled by the VVVX survey. In terms of kinematics, a novel discovery emerges: an asymmetrical distribution in the vector point diagram. Some stars in the sample exhibit spatial proximity to dusty regions, with their proper motions aligned with filament projections, hinting at a younger population linked to triggered star formation. However, this distribution could also stem from an asymmetric stellar expansion event within NGC 6357, warranting further investigation. Comparing this data with Gaia revealed inconsistencies likely due to high extinction levels in the region. Additionally, owing to accretion episodes and surface cool spots, young stars display high variability. Using the $K_s$-band time series data, we overcome the extreme levels of extinction towards the region, and compile a catalogue of $774$ infrared light curves of young stars. Each light curve has been characterized in terms of asymmetry and periodicity, to infer the dominant underlying physical mechanism. These findings are then correlated with evolutionary stages, aiming to uncover potential age disparities among the observed stars. This study contributes to our understanding the intricate dynamics and evolutionary processes within NGC 6357, offering valuable insights into the formation and development of stellar populations within such complex environments.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
